First Precision Measurement of the Parity Violating Asymmetry in Cold Neutron Capture on $^3$He

We report the first precision measurement of the parity-violating asymmetry in the direction of proton emission with respect to the neutron spin, in the reaction $^{3}\mathrm{He}(\mathrm{n},\mathrm{p})^{3}\mathrm{H}$, using the capture of polarized cold neutrons in an unpolarized active $^3\rm{He}$ target. The asymmetry is a result of the weak interaction between nucleons, which remains one of the most poorly understood aspects of electro-weak theory. The measurement provides an important benchmark for modern effective field theory (EFT) calculations. Measurements like this are necessary to determine the spin-isospin structure of the hadronic weak interaction. Our asymmetry result is $A_{PV} = \left( 1.58 \pm 0.97 ~\mathrm{(stat)} \pm 0.24~\mathrm{(sys)}\right)\times10^{-8}$, which has the smallest uncertainty of any parity-violating asymmetry measurement so far.

==> n3HePRL-Word.txt <==
\title{First Observation of the Parity Violating Asymmetry in Cold Neutron Capture on $^3$He.}


\begin{abstract}

We report a new measurement of the parity-violating asymmetry in the direction of proton emission with respect to the neutron spin, in the reaction $\vec{n} + ^3He \rightarrow ^3H + p$, using the capture of polarized cold neutrons in an unpolarized, active $^3\rm{He}$ target. The segmented target/detector was operated as a current mode ion-chamber that was sensitive to the directional proton signal. The asymmetry is a result of the weak interaction between nucleons, which remains one of the most poorly understood aspects of the electro-weak theory. The measurement provides an important benchmark for modern potential and effective field theory (EFT) calculations. Measurements of such asymmetries with small uncertainties, together with calculations with small model dependencies, are necessary to determine the spin-isospin structure of the hadronic weak interaction. Our asymmetry result is $A_{PV} = \left( 1.53 \pm 0.97 ~\mathrm{(stat)} \pm 0.29~\mathrm{(sys)}\right)\times10^{-8}$, which has the smallest uncertainty of any measurement of a parity-violating asymmetry so far.

%The n3He collaboration has completed a measurement of the parity violating asymmetry $A_{PV}$ in the direction of proton emission in the reaction $\vec{n} + {^3}He \rightarrow {^3}H + p$, using the capture of polarized cold neutrons in an unpolarized gaseous $^3\rm{He}$ target.
%The asymmetry is a result of the low energy weak interaction between nucleons, which remains one of the most poorly understood aspects of the electro-weak theory. The measurement provides an important benchmark for modern effective field theory calculations in the isospin change $\Delta I = 0$ channel, in a simple, few body, system, where precise calculations are possible. Using effective field theory based calculations, the size of the asymmetry is estimated to be in the range of $(-9.4 \rightarrow 3.5)\times 10^{-8}$, depending on the energy cut-off and model in which the calculations are done. We report a final asymmetry result of $A_{PV} = \left( 1.53 \pm 0.97 ~\mathrm{(stat)} \pm 0.3~\mathrm{(sys)}\right)\times10^{-8}$.
\end{abstract}

\section{Introduction}

An inherent problem in the experimental determination of the spin-isospin structure of the hadronic weak interaction (HWI) is that asymmetries in calculable few-body systems are very small ($\sim 10^{-7} \rightarrow ~\sim 10^{-8}$) and difficult to measure. By contrast, nuclei can have large asymmetries, that are easier to measure, but usually have large nuclear structure uncertainties, which make the measured results harder to interpret in terms of fundamental degrees of freedom. For a summary of previous HWI asymmetry measurements see~\cite{NPDG,Haxton}. A previous measurement of the $\vec{n} + ^3He \rightarrow ^3H + p$ asymmetry with a null result of $|A_{PV}| < 1.2\times 10^{-6}$ was reported here~\cite{Vesna}.

The electroweak (EW) component of the Standard Model (SM) describes the weak couplings of W and Z gauge bosons to quarks and therefore, in principle, the HWI. In nuclei, the HWI causes parity-violating (PV) admixtures in nuclear wave functions and produces small, but observable, PV spin-momentum correlations, photon circular polarizations and anapole moments. However, the computational difficulties associated with nonperturbative QCD dynamics currently preclude first-principles calculations of hadronic PV observables. As a result, the HWI is the least well understood sector of the Standard Model. The most ambitious effort to carry out a QCD calculation has been that of Wassem~\cite{Wasem}, who evaluated the contribution of connected diagrams to $h^{1}_{\pi}$ on the lattice.

Desplanques, Donoghue, and Holstein (DDH)~\cite{DDH} introduced a physically motivated meson-exchange potential model. The resulting PV nucleon-nucleon potential is a sum over the 6 parity-odd, time-reversal-even, rotationally invariant operators that can be constructed from the spin, isospin, momenta, and coordinates of the interacting nucleons and vector of coupling constants. Each operator has a Yukawa dependence on the separation of the nucleons with range determined by the mass of the exchanged meson, $m_{\pi}$, $m_{\rho}$, and $m_{\omega}$. The six adjustable coupling constants ($h^{1}_{\pi}$, $h^{0}_{\rho}$, $h^{1}_{\rho}$, $h^{2}_{\rho}$, $h^{0}_{\omega}$, and $h^{1}_{\omega}$) are labeled by the meson exchanged and of the total isospin change ($\Delta I$) of the interacting pair. The pion exchange potential is unique in having a longer range than the other terms. DDH give reasonable ranges and best values for these six amplitudes~\cite{DDH}. The PV observables for each system are calculated as sums of matrix elements of the PV potential terms between nuclear states, multiplied by the meson-exchange amplitudes, where the meson-exchange amplitudes must be determined from experiment.
The experimental/theoretical strategy to determine the spin-isospin structure of the HWI is, to measure enough asymmetries and their corresponding theoretical expressions, to constrain and ultimately determine all of the meson couplings.

The measurement presented here was made in a system for which the asymmetry has been calculated by Viviani {\it et al.}, using both, the DDH framework, and chiral EFT~\cite{Viviani1,Viviani2}. The first calculation uses the DDH potential for the weak interaction and a combination of the AV18 potential~\cite{AV18,AV18-2} and the method of hyperspherical coordinates, to describe the strong nucleon-nucleon interaction. In this framework, the $n{^3}He$ asymmetry is given by~\cite{Viviani1}
\begin{eqnarray}\label{APV_DDH}
\nonumber
    A_{PV} &=& -0.189h^{1}_{\pi} - 0.036h^{0}_{\rho} + 0.019h^{1}_{\rho}  \\
           & & -0.0006h^{2}_{\rho} -0.0334h^{0}_{\omega} + 0.0413h^{1}_{\omega}~.
\end{eqnarray}
Using chiral EFT, including contact terms, one-pion exchange, and two-pion exchange terms, Viviani {\it et al.}, find~\cite{Viviani1}
\begin{eqnarray}\label{APV_EFT}
\nonumber
    A_{PV} &=& -0.1368h^{1}_{\pi} - 0.0489h^{0}_{\rho} + 0.0148h^{1}_{\rho}  \\
           & & -0.0001h^{2}_{\rho} -0.0275h^{0}_{\omega} + 0.0029h^{1}_{\omega}~.
\end{eqnarray}
Using the DDH best values, the $n{^3}He$ asymmetry is predicted to be $A_{PV} = -4.5\times 10^{-8}$ and $A_{PV} = -5.05\times 10^{-8}$
for the two calculations respectively. The stated chiral EFT calculation result corresponds to a cutoff parameter of $\Lambda = 550~\mathrm{MeV}$. More recently, Gardner {\it et al.}~\cite{Gardner} calculate $A_{PV} \simeq -1.8\times 10^{-8}$, based on  the large-$N_c$ framework, based on prior work by Schindler, Springer, and Vanasse~\cite{Schindler}. Our result is a major step toward a complete experimental determination of the spin-isospin structure of the HWI.


%calculated the $n^3He$ asymmetry, the $p$-$p$ longitudinal asymmetry, and the neutron spin rotation in $n$-$p$ and $n$-$d$ scattering, using chiral EFT, . The results they calculate depend on a cut-off parameter used to regularize them momentum integrals. For the n$^3$He asymmetry, they find
%\begin{eqnarray}
% \nonumber to remove numbering (before each equation)
 %   \nonumber
%  A_{PV}(500~\mathrm{MeV}) &=& -0.1444 h^1_{\pi} + 0.0061 C_{1} \\ \nonumber
%         & & + 0.0226 C_{1} - 0.0199 C_{3} \\ \nonumber
%         & & - 0.0174 C_{4} - 0.0005 C_{5} \\ \nonumber
%         &\simeq&  1.7\times 10^{-8}  \\ \nonumber
%  A_{PV}(600~\mathrm{MeV}) &=& -0.1293 h^1_{\pi} + 0.0081 C_{1}  \\ \nonumber
%         & & + 0.032 C_{1} - 0.0161 C_{3} \\ \nonumber
%         & & - 0.0156 C_{4} - 0.0001 C_{5} \\
%         &\simeq& 3.5\times 10^{-8}~.
%\end{eqnarray}


%and is a major step toward a complete experimental determination of the spin-isospin structure of the HWI.



%The earliest EFT framework was proposed by Danilov~\cite{Danilov}, where the HWI is expressed in terms of 5 $S$ and $P$-wave two nucleon transition amplitudes. Later Girlanda~\cite{Girlanda} determined 5 low energy constants (LECs) that form the parameters of the HWI, described in terms of contact operators, in the framework of pion-less EFT; two $\Delta I = 0$, two $\Delta I = 1$ and one $\Delta I = 2$.
%Phillips et al.~\cite{Phillips} then use this framework to calculate longitudinal asymmetries in $nn$, $pp$, and $np$ scattering at low energies (internal and external energies less than $20~\mathrm{MeV}$). Haxton and Holstein~\cite{Haxton} summarize the state of developments in EFT to that point and compare it to the DDH formalism. Later, Schindler, Springer, and Vanasse~\cite{Schindler} applied the large $N_c$ limit on the 5 LECs, reducing the number of independent constants to two. They give the $1/N_c$ expansions of the low-energy constants (LEC) and show that one linear combination of the $\Delta I = 0$ amplitudes and the $\Delta I = 2$ amplitude are favored, in that framework. The two $\Delta I = 1$ terms are suppressed by a factor of $\sin{\theta_W} = 0.2383(11)$~\cite{QWeak}. These results led Gardner, Haxton, and Holstein~\cite{Gardner} to investigate the possibility that the available experimental data could be described in terms of the large-$N_c$ approximation. The appeal of this approach is that it naturally explained the the null result for $\Delta I = 1$ ${^{18}}F$ circular polarization asymmetry (Adelberger and Haxton~\cite{Adelberger}). They interpreted this result to give $h^1_{\pi} = 0$. The subsequent measurement of the PV asymmetry in the capture of polarized neutrons on hydrogen~\cite{NPDG} , which gave $h^1_{\pi} = \left( 2.6 \pm 1.2\right)\times10^{-7}$, makes it unlikely that $h^1_{\pi} = 0$. The null value for the ${^{18}}F$ asymmetry may be due to a destructive interference between heavy-meson and pion amplitudes.

%Pion-less EFT does not apply to the n$^3$He asymmetry, but under the assumption that only single-pion exchange contributes, the implied suppression of the $\Delta I = 1$ coupling in the large-$N_c$ framework, Gardner {\it et al.} calculate $A_{PV} \simeq -1.8\times 10^{-8}$, which is inconsistent with our result.





\section{Description of the experiment}

The n3He experiment ran at the Fundamental Neutron Physics Beam line (FnPB), at the Spallation Neutron Source at the Oak Ridge National Laboratory, from December 2014 to December 2015. A detailed description of the FnPB is given in~\cite{Fomin} and the experimental setup is described in detail in~\cite{TGTCHAM,Kabir}. A brief overview of the setup is given here.

Intense $1~\mathrm{GeV}$ micro second wide proton pulses from the SNS accelerator are produced at a rate of $60~\,\mathrm{Hz}$. These protons interact with a mercury target to produce few $\mathrm{MeV}$ neutrons that are moderated in supercritical hydrogen" at $\approx 20~\mathrm{K}$~\cite{Fomin}, to produce pulses of cold neutrons with a Maxwell-Boltzmann energy distribution. The pulsed nature of the beam, the neutron energy distribution at the moderator, and knowledge of the distance between the moderator and the detector ($15~\mathrm{meters}$) allowed for an accurate determination of the neutron energy at the detector, using the neutron time-of-flight (TOF).
The neutrons were guided from the moderator to the experiment by a supermirror neutron guide ~\cite{Fomin} with cross sectional area of $10\,\mathrm{cm}$ horizontal by $12\,\mathrm{cm}$ vertical. The guide has a curved section shortly after the moderator that prevents a direct line of sight from the experiment to the moderator reducing the fast neutron and gamma backgrounds in the experiment. In general slow neutrons from one pulse will overlap with faster neutrons in the following pulses. To prevent these ``slow wrap around'' neutrons, the neutron energy range in each pulse was restricted, using a pair of TOF choppers~\cite{Fomin}. This reduced systematic effects and optimized the statistics, by optimizing the capture range in the target chamber. The two TOF choppers were used to define the range of accepted neutron energies, between $2~\mathrm{meV}$ and $9~\mathrm{meV}$. The corresponding neutron fluence after integrating over the selected neutron energy range and the spatial beam profile was about $10^{10}~\mathrm{n/s/MW}$ or roughly $10^{8}~\mathrm{n/pulse/MW}$. The average delivered proton beam power varied over the duration of the experiment from $0.7$ to $1.4~\mathrm{MW}$.
\begin{figure*}[t]
  \begin{center}
%  \includegraphics[width=0.9\columnwidth]{figures/n3HeExpLayout.eps}
  \includegraphics[width=0.9\textwidth]{figures/n3HeIllustration.png}
    \caption{Illustration of the n3He apparatus. The neutrons enter from the left and travel in the $+\hat{z}$ direction. The beam monitor measured relative neutron beam intensity and pulse shape. The initial neutron polarization after the supermirror polarizer is vertically up (along $+\hat{y}$) and is reversed every other beam pulse by the resonant RF spin rotator. Before entering the target the beam was collimated. The neutrons are captured in the target-detector chamber by $^{3}\mathrm{He}$, producing a proton and a triton per capture (the blue and green arrows respectively).}
    \label{fig:n3HeSetup}
  \end{center}
\end{figure*}

%\begin{figure}[htb]
%  \begin{center}
%  \includegraphics[width=0.9\columnwidth]{figures/FnPBSchem.eps}
%    \caption{Schematic of the FnPB at the SNS. Neutrons exiting the liquid hydrogen moderator are guided by reflections on the $m=3$ supermirror surfaces of the neutron guide ~\cite{Fomin}. A curved guide section removes high energy line-of-sight backgrounds. The two choppers after the moderator are used to select time-of-flight frame in each neutron pulses.}
%    \label{fig:FnPBSchem}
%  \end{center}
%\end{figure}

The experimental setup of the n3He experiment is shown schematically in Fig.~\ref{fig:n3HeSetup}. Starting with the exit of the neutron guide, in beam direction (the $+\hat{z}$), the experiment consisted of a beam monitor, a supermirror neutron polarizer (SMP)~\cite{SwissNeutronics}, a resonant RF spin rotator (RFSR)~\cite{Hayes}, a saw collimator system, a holding field, and a target-detector ion chamber~\cite{TGTCHAM,McCrea}. A set of four race-track shape magnetic field coils were used to produce a 10 Gauss homogeneous field to hold the neutron polarization from the polarizer to the target. The holding field (for the neutron polarization) was carefully aligned to the $+\hat{y}$ direction, which was the direction of neutron polarization after exiting the SMP. The beam monitor was a low efficiency $^3$He ionization chamber, absorbing only a few \% of the beam. It was used to monitor the relative neutron beam intensity and pulse shape with a statistical accuracy of $10^{-4}$.

The polarization was reversed every other pulse by the resonant spin rotator. During production parity runs, the neutron beam was collimated to $8~\mathrm{cm}$ in the y-direction and $10~\mathrm{cm}$ in the x-direction. The neutrons captured in a combined target/detector wire chamber, filled with $^3\mathrm{He}$ gas at a pressure of $0.43$~atmospheres, at room temperature, absorbing the vast majority of beam neutrons in the selected energy range. The decay protons and tritons from the capture reaction ionized the $^3\mathrm{He}$ gas, and the charges were collected on the chamber wires and amplified to voltage signals. The target was separated into 144 separate wire cell volumes, defined by each of the 144 signal wires and the four HV wires surrounding it~\cite{TGTCHAM}. Wires were oriented perpendicular to the beam direction, either in horizontal or vertical orientation, depending on the measurement mode (see below).

\subsection{Measurement Principle and Data Analysis}

As mentioned in the introduction, the measurement is based on the $^3\mathrm{He}(\mathrm{n},\mathrm{p})^3\mathrm{H}$ reaction. For cold neutrons the capture reaction on $^3\mathrm{He}$ occurs essentially 100\% of the time through the $^3\mathrm{He}(\mathrm{n},\mathrm{p})^3\mathrm{H}$ channel, with a very small branching ratio for radiative capture $^3\mathrm{He}(\mathrm{n},\gamma)^{4}\mathrm{He}$. The intermediate  $^{4}\mathrm{He}^{*}$ decays essentially at rest so that recoil effects are negligible and the unpolarized cross-section is spherically symmetric. The primary measurement of the experiment was the directional asymmetry in the emission direction of the proton ($\hat{k}_p$), with respect to the neutron spin ($\hat{s}_n$). The corresponding differential cross section is given by
\begin{align}
\frac{d\sigma}{d\Omega} &= \left(\frac{d\sigma}{d\Omega}\right)_\mathrm{c}\left(1+A_{_{\mathrm{PV}}}\cos\theta + A_{_{\mathrm{PC}}}\cos\phi\right)\label{eq:DiffCrossSection}~.
\end{align}
Here, $A_{\mathrm{PV}}$ is the parity-violating (PV) asymmetry and $A_{\mathrm{PC}}$ is the parity-conserving (PC) asymmetry. The PV asymmetry is a result of the correlation $\hat{s}_n\cdot \hat{k}_p = \cos\theta$, while the PC asymmetry is a result of the correlation $\hat{k}_p\cdot \left(\hat{s}_n\times\hat{k}_n\right) = \cos\phi$~\cite{Csoto97}.
\begin{figure*}[t]
  \begin{center}
%  \includegraphics[width=0.9\columnwidth]{figures/PVWirePairAsym-wRegr2.pdf}
  \includegraphics[width=0.9\textwidth]{figures/PVWirePairAsym.png}
    \caption{Left: Regressed and unregressed wire pair asymmetries by time ordered data batch number. There is no discernible difference between the regressed and unregressed data sets and for the wire pair asymmetries, regression analysis of asymmetry versus beam intensity modulation changed the central value by less than $0.04\times10^{-8}$. Right: Asymmetry histogram for a single wire pair, over all runs with a Gaussian fit ($\chi^2 = 50.93/48$).}
    \label{fig:WPairAsymBatches}
  \end{center}
\end{figure*}

Referring to Fig.~\ref{fig:n3HeSetup}, since the beam polarization is purely transverse, along $\pm \hat{y}$ (with the beam momentum equal to $k_n\hat{z}$), the vector $\hat{s}_n\times\hat{k}_n$ lies along the $\pm\hat{x}$ direction and the angles $\theta$ and $\phi$ give the proton momentum direction with respect to the $\hat{y}$ and $\hat{x}$ axis respectively. Therefore, when the neutron spin is reversed, using the spin rotator, the sign of the correlation terms flips along the corresponding axis. The PV asymmetry can be extracted by measuring the signal with wires in the upper and lower hemispheres ($\pm\hat{y}$), with the wires oriented horizontally ($\pm\hat{x}$) and the chamber centered on the beam. This orientation rejects the PC (left-right) asymmetry. The PC asymmetry can be measured by rotating the chamber by 90 degrees around the beam axis, so that the wires are oriented vertically, rejecting the PV asymmetry.

The finite size of the wire cell volume and the limits in position and angle alignment precision lead to experimental or measured expressions for the wire signal yield corresponding to Eqn.~\ref{eq:DiffCrossSection}, given by
\begin{align}
Y^{\pm}_i &= Y_{i_{o}}\left(1\pm\epsilon P A_{_{\mathrm{PV}}}G^{PV}_i \pm \epsilon P A_{_{\mathrm{PC}}}G^{PC}_i\right)+p_i~.\label{eq:DetYield}
\end{align}
Here, the factors $\epsilon$ and $P$ represent the polarization reversal efficiency and beam polarization, respectively. $Y_{i_o}$ is the 
spin-independent signal yield, $p^{\pm}_i$ is the signal pedestal, and $G^{PV}_i$, $G^{PC}_i$ are the so-called geometry factors for the $i^{th}$ wire cell. The geometry factors are the energy dependent neutron capture distribution and acceptance weighted wire cell angles with respect to the neutron polarization. In reality, both $p_i$ and $Y_{i_o}$ vary at the spin reversal time scale and the correlation of the detector asymmetry with both of these has to be taken into account. In the n${^3}$He experiment the neutron beam polarization was reversed for every other pulse ($30$~Hz) and asymmetries were formed for each pair of opposite polarization-states (indicated by $\pm$ superscript)
\begin{equation}\label{eq:Asy1}
  \epsilon P~A^{{PV/PC}}_{i} = \frac{Y^{+}_i - Y^{-}_i}{Y^{+}_i + Y^{-}_i} ~.
\end{equation}

In each spin state data was taken for $15.68~\mathrm{ms}$, separated into 49 time bins. Since the neutron polarization is nearly flat in the energy range selected by the choppers and the asymmetry is independent of neutron polarization, the signal was integrated (summed) in each spin state and asymmetries were formed either for individual integrated wire signals for opposite spin states, according to eqn.~\ref{eq:Asy1}, or for pairs of wires for which the horizontal plane bisecting the chamber formed the mirror image (i.e. wire pairs with opposite sign but equal magnitude in the geometry factors). The wire pair asymmetries were formed in two ways:
\begin{equation}\label{eq:Asy2}
  A^{{PV}}_{i} = \frac{1}{2}\left(\frac{Y_{u,i}^{+} - Y_{u,i}^{-}}{Y_{u,i}^{+} + Y_{u,i}^{-}} - \frac{Y_{d,i}^{+} - Y_{d,i}^{-}}{Y_{d,i}^{+} + Y_{d,i}^{-}}\right)~,
\end{equation}
and
\begin{equation}\label{eq:Asy3}
  A^{{PV}}_{i} = \frac{1}{2}\left(\frac{\frac{Y_{u,i}^{+}}{Y_{d,i}^{+}} - \frac{Y_{u,i}^{-}}{Y_{d,i}^{-}}}{\frac{Y_{u,i}^{+}}{Y_{d,i}^{+}} + \frac{Y_{u,i}^{-}}{Y_{d,i}^{-}}}\right)~.
\end{equation}
Where $u$ and $d$ refer to the wire above the chamber mirror plane (up) and the wire below the plane (down). The method corresponding to eqn.~\ref{eq:Asy2} largely suppresses gain variations and any possible false asymmetry that couples to the gain, while method two (eqn.~\ref{eq:Asy3}) suppresses the beam fluctuations and the associated beam asymmetry. All three methods to calculate the asymmetry were used and compared to each other.

The beam asymmetry was also measured by forming the sum of the two terms in eqn.~\ref{eq:Asy2}, rather than the difference and beam fluctuations were separately measured using the beam monitors. The measured asymmetries for each method were corrected for beam asymmetries, using linear regression with respect to the beam fluctuations. The corresponding slopes were much larger for single wire asymmetries than they were for wire pair asymmetries, most of which had slopes at or below the few percent level. For time variation diagnostic data management purposes the entire parity-violating data set was separated into 172 data batches containing about 185 runs each. Each run was about 7 minutes long and the total number of processed parity-violating data runs was 31854. The wire pair asymmetry vs. time ordered batch number is shown in fig~\ref{fig:WPairAsymBatches}. Beam fluctuation cuts were implemented, based on beam monitor data, such that a variation between pulses in a sequence of $\geq 0.3\%$ caused that sequence to be rejected. The corresponding data loss was less than 10\%. The data set was processed multiple times, studying and applying various different regression schemes, based on beam monitor and target-chamber data. After regression, the wire pair asymmetries were combined with error weighted averages, taking into account the correlation between wires, which arises as a result of the long path length of the proton and triton and the finite size of the wire cells. Simulations and measurements were performed to verify the correlation and the geometry factor dependence, as well as the charge collection within each wire cell. The latter was confirmed to cause negligible cross-talk between wire cells due to incomplete charge collection within a cell. The final result for the wire pair asymmetry (statistics only) is $A_{PV,raw} = (1.22 \pm .91~\mathrm{(Stat)})\times10^{-8}$.


The final analysis took into account a number of systematic experimental effects that modify the measured asymmetry and/or increase the uncertainty. These are listed in Table~\ref{tbl:SYSEF}, in order of decreasing error contribution. The largest correction and uncertainties to the measured asymmetry are associated with the wire frame geometry. The finite wire cell volume and the finite precision in wire frame orientation and position determine the geometry factors. The geometry factors and the associated errors were determined by minimizing the difference between data and simulation for several different run modes with various different collimation settings and by varying the overall chamber position and pressure, within the range of physical measurement uncertainty. A possible overall rotation of the wire frame stack with respect to the holding field produces a correction in the asymmetry, because it causes the PC left-right asymmetry to mix into the PV asymmetry. The alignment between the the holding field and the frame stack was measured to be $\leq 3~\mathrm{mrad}$ and the PC asymmetry was measured in separate runs to be $(-43.7 \pm 5.9) \times 10^{-8}$. Referring to Eqn.~\ref{eq:DiffCrossSection}, the worst possible misalignment would be a full $3~\mathrm{mrad}$ rotation about the beam axis, leading to a false asymmetry due to PV-PC mixing, of $-43.7\times 10^{-8} \times 3\times 10^{-3} = 0.13\times 10^{-8}$, which a factor 7 smaller than our statistical error. Since it is unknown, to within the $3~\mathrm{mrad}$ the chamber may have been rotated, the corresponding uncertainty was incorporated by implementing many different rotation orientations (roll, pitch, and yaw) in the simulations and establishing a corresponding additional uncertainty on the geometry factors. After chamber construction was completed, a twist in the wire frame stack ($0$  to $20~\mathrm{mrad}$ front to back) was seen and carefully measured, using survey equipment. This known wire frame twist produces a correction in the asymmetry, because it causes definite PC mixing into the PV asymmetry. In this case, the effect was frame dependent and the corresponding effect on the geometry factors was determined by implementing the measured twist in the simulations. The uncertainties on the geometry factors due to a possible overall chamber alignment error and the frame twist effect are listed separately in Table~\ref{tbl:SYSEF}. Any effect due to a possible small offset of the chamber with respect to the beam center was taken into account by moving the chamber around in simulation, within the surveyed accuracy, and minimizing the difference between signal yield and data yield from test runs and adjusting the geometry factors accordingly.

A possible false asymmetry from the spin-rotator signal coupling to the front-end detector and DAQ electronics was measured during many beam-off runs, taken intermittently, over the entire running time. The final measured beam-off or pedestal asymmetry is $A_{ped} = (0.24 \pm 1.97)\times 10^{-9}$. The $^3$He target material has extremely low background, being essentially insensitive to gamma background. The signal background from neutron capture induced $\beta$-decay in the target windows and other chamber materials was investigated using simulations and signal decay patterns in the chamber, during beam-off periods; non were seen. The overall alignment of the chamber with the guide field was measured using field probes and survey equipment and the effect of the associated alignment uncertainty was incorporated into the asymmetry uncertainty by varying the chamber position in the simulation, within the measured alignment uncertainty, and adding to the resulting variation in the geometry factors. Stern-Gerlach steering was evaluated based on the measured field gradient in the experiment holding field. The beam polarization and spin-flip efficiency were measured in dedicated runs. The final result, including statistical and all systematic error is $A_{PV}=(1.53 \pm 0.97~\mathrm{(Stat)} \pm 0.29~\mathrm{(Sys)})\times 10^{-8}$.

\begin{table*}%[H] add [H] placement to break table across pages
\caption{Systematic Corrections and Errors.\label{tbl:SYSEF}}
\begin{ruledtabular}
\begin{tabular}{cccc}
Additive Sources & Comment & Correction $[ppb]$ & Uncertainty $[ppb]$  \\ \hline

Frame Twist ($0$ to $20$ mrad) & compare simulation and data~\cite{TGTCHAM}  & $2.0$       & $1.0$   \\
Geometry factors               & compare simulation and data~\cite{TGTCHAM}  & $0.0$       & $1.5$ \\
Electronic false asymmetry     & measured~\cite{TGTCHAM}                     & $0.0$       & $2.0$   \\
Chamber field alignment        & compare simulation and data~\cite{TGTCHAM}  & $0$         & $0.04$\\
Mott-Schwinger scattering      & published calculation~\cite{MSCHW}          & $0.06$      & $0$ \\
Residual $^3$He Polarization   & calculation                                 & $< 0.06$    & $0$ \\
Background ($\beta$, $\gamma$) & simulation and calculation                  & $<< 0.1$    & $0$ \\
In-flight $\beta$-decay        & calculation~\cite{NPDG}                     & $<< 0.1$    & $0$ \\
Stern-Gerlach steering         & measurement and calculation ($\leq 2mG/cm$) & $<< 0.1$    & $0$ \\
\hline
Total                          &                                             & $2.1$       & $2.7$ \\
\hline \hline
Multiplicative Sources & comment & Correction & Uncertainty \\ \hline
Polarization                   & measurement                         & $0.936$  & $0.002$ \\
Spin-flip efficiency           & measurement                         & $0.998$  & $0.001$ \\
\end{tabular}
\end{ruledtabular}
\end{table*}

\section{Discussion}


This result provides an important benchmark that extends our knowledge of the spin-isospin structure of the hadronic weak interaction. The NPDGamma collaboration has reported a measurement of the isovector pion coupling $h^{1}_{\pi} = (2.6 \pm 1.2)\times 10^{-7}$~\cite{NPDG}. If we insert this value into Eqn.~\ref{APV_DDH}, the contribution to $A_{PV}$ is $-4.9\times 10^{-8}$, indicating that there must be considerable cancellation between the $h^{1}_{\pi}$ term and heavy meson terms. These constraints are shown in Fig~\ref{fig:EXCLPlot}. A least squares fit to the two asymmetries gives
\begin{equation}\label{HEAVYC}
  0.61h^{1}_{\omega} - 0.54h^{0}_{\rho} + 0.29h^{1}_{\rho} -0.01h^{2}_{\rho} -0.5h^{0}_{\omega} = 9.7 \pm 3.7~.
\end{equation}
%\begin{eqnarray}\label{HEAVYC}
%\nonumber
%     & & - 0.54h^{0}_{\rho} + 0.29h^{1}_{\rho}  \\
%     & & -0.01h^{2}_{\rho} -0.5h^{0}_{\omega} + 0.61h^{1}_{\omega} = 9.7 \pm 3.7~.
%\end{eqnarray}




%Viviani {\it et al.}~\cite{Viviani2} have published an expression for the asymmetry in the DDH meson-exchange potential framework, given by
%\begin{eqnarray*}
%A_{PV} &=& -0.189h^{1}_{\pi} - 0.308h^{0}_{\rho} + 0.023^{1}_{\rho} - 0.001h^{2}_{\rho} \\
%& & {} - 0.023h^{0}_{\omega} + 0.055h^{1}_{\omega}~.
%\end{eqnarray*}
%Using the value of $h^{1}_{\pi} = (2.6 \pm 1.2)\times 10^{-7}$ from the NPDGamma experiment~\cite{NPDG} gives a contribution of $-4.9\times 10^{-8}$ to $A_{PV}$ so there must be a substantial cancellation between the pion and heavy meson terms. This cancellation is illustrated in the following exclusion plot.

\begin{figure}
  \begin{center}
  \includegraphics[width=0.9\columnwidth]{figures/DDHExclusion.pdf}
    \caption{A least squares fit to the NPDGamma~\cite{NPDG} asymmetry
    and the n$^3$He asymmetry gives a constraint on a combination of heavy meson couplings, where $h_{\rho-\omega} \equiv h^{1}_{\omega} +0.46h^{1}_{\rho} - 0.46h^{0}_{\omega} - 0.76h^{0}_{\rho}  - 0.02h^{2}_{\rho}$.}
    \label{fig:EXCLPlot}
  \end{center}
\end{figure}

%The theory of the hadronic weak interaction is evolving rapidly. Schindler, Springer, and Vanasse~\cite{Schindler} have published calculations of PV asymmetries in pionless EFT. The values of asymmetries are expressed in terms of the 5 S-P transition amplitudes that are the low-energy constants of the theory. The applicability of pionless EFT is limited to the 2 nucleon system with external energies less than 20 MeV. The theory does not apply to the tightly bound mass–4 system. Viviani and colleagues~\cite{Viviani1} have calculated the n$^3$He asymmetry and other few-body asymmetries in Chiral EFT. The theory gives asymmetries in terms of the DDH couplings. A remarkable feature of this theory is that two pion exchange is naturally included and substantially modifies the expressions for asymmetries. Viviani {\it et al.} do not preset calculations of the NPDGamma asymmetry but state that radiative capture processes as well as n-$^4$He spin rotation are under study. We look forward to the analysis of the NPDGamma asymmetry, using chiral EFT.

\section{Conclusions}

We have measured the PV, spin-directional asymmetry of protons emitted in the $\vec{n} +{^3}He \rightarrow {^3}H + p$  reaction to be $A_{PV}=(1.53 \pm 0.97~\mathrm{(stat)} \pm 0.29~\mathrm{(sys)})\times 10^{-8}$. This is the smallest uncertainty in any measured PV asymmetry.
%This is the most accurately measured PV asymmetry arising from the hadronic weak interaction and we are not aware of any PV measurement, in any system, having been made with a smaller error.
When combined with the NPDGamma asymmetry~\cite{NPDG} a constraint on a linear combination of heavy-meson couplings is obtained. This analysis is possible because both reactions have been calculated with small model uncertainty, using the DDH potential model of the hadronic weak interaction. In order to improve our knowledge of the spin-isospin structure of the hadronic weak interaction additional measurements in few-body systems with small experimental uncertainties are required. Equally important are calculations of the asymmetries with small model uncertainties.

\section{Acknowledgements}

We gratefully acknowledge the support of the U.S. Department of Energy Office of Nuclear Physics through grants XXX, the US National Science Foundation through grants YYY, the Natural Sciences and Engineering Research Council of Canada (NSERC), and the Canadian Foundation for Innovation (CFI). This research used resources of the Spallation Neutron Source of Oak Ridge National Laboratory, a DOE Office of Science User Facility. We also thank Michele Viviani for very fruitful theory discussions.


\begin{thebibliography}{}

\bibitem{NPDG}
    D.~Blyth {\it et al.}, Phys. Rev. Lett. {\bf 121}, 242002, (2018)

\bibitem{Haxton}
   W.~C.~Haxton and B.~R.~Holstein,  Progress in Particle and Nuclear Physics {\bf 71} 185 – 203 (2013)

\bibitem{Vesna}
    V.~A.~Vesna {\it et al.} JETP Lett. 33 (1981) 20

\bibitem{Wasem}
    J.~Wasem, Phys. Rev. C {\bf 85}, 022501(R) (2012)

\bibitem{DDH}
    B.~Desplanques, J.~F.~Donoghue and B.~R.~Holstein, Annals of Physics, {\bf 124} , 449 (1980)

\bibitem{Viviani1}
    M.~Viviani, R. Schiavilla, L. Girlanda, A. Kievsky, and L. E. Marcucci, Phys. Rev. C. {\bf 82}, 044001 (2010)

\bibitem{Viviani2}
    M.~Viviani {\it et al.}, Phys. Rev. C {\bf 89}, 064004 (2014)
    
\bibitem{Gardner}
   S.~Gardner, W.~Haxton, and B.~R.~Holstein,  Annu. Rev. Nucl. Part. Sci. (2017) 67:69 – 95
    
\bibitem{Schindler}
    M.~Schindler {\it et al.}, Phys. Rev. C {\bf 93}, 025502, (2016)

%\bibitem{QWeak}
%    D. Androic {\it et al.}, [The QWeak Collaboration], Nature 557, 207-211 (2018)


%\bibitem{HAMADA}
%    Nuclear Physics {\bf 34}, 382 (1962)

\bibitem{AV18}
    R.~B.~Wiringa, V.~G.~J.~Stoks, and R.~Schiavilla, Phys. Rev. C {\bf 51}, 38–51 (1995)

\bibitem{AV18-2}
    S.~Veerasamy and W.~N.~Polyzou, Phys. Rev. C {\bf 84}, 034003 (2011)

%\bibitem{Danilov}
%    G.~S.~Danilov, Phys. Lett. {\bf 18} 40 (1965); Phys. Lett. B {\bf 35} 579 (1971); Sov. J. Nuclear Phys. {\bf 14} 443 (1972)

%\bibitem{Girlanda}
%    L.~Girlanda, Phys. Rev. C {\bf 77}, 067001 (2008)

%\bibitem{Phillips}
%    Phillips, Schindler and Springer, Nucl. Phys. A822, 1 (2009)



%\bibitem{Adelberger}
%    E.~Adelberger and W.~Haxton, Ann. Rev. Nucl. Part. Sci. 35 (1985)501

\bibitem{Fomin}
    N.~Fomin {\it et al.}, Nucl. Instr. and Meth. A, {\bf 773}, 45-51, (2015)
    
\bibitem{TGTCHAM}
    M.~McCrea {\it et al.} , Nucl. Instr. and Meth. A, {\bf ???}, ???, (2020)

\bibitem{Kabir}
    L.~Md.~Kabir, ``A measurement of the parity violating asymmetry in the neutron capture on ${^3}$He at SNS'' PhD diss., University of Kentucky, 2017, \href{https://uknowledge.uky.edu/physastron_etds/45}{https://uknowledge.uky.edu/physastron\_etds/45}
    
\bibitem{SwissNeutronics} Swiss Neutronics: \href{www.swissneutronics.ch}{www.swissneutronics.ch}

\bibitem{Hayes}
    C.~B.~Hayes, ``Spin flipper, neutron polarimetry, and simulation, for the n3he experiment.'' PhD diss., University of Tennessee, 2016, \href{https://trace.tennessee.edu/utk_graddiss/3702}{https://trace.tennessee.edu/utk\_graddiss/3702}
    
\bibitem{McCrea}
    M.~McCrea, ``Parity violation and cold neutron capture: a study of the detailed interaction between hadrons.'' PhD diss., University of Manitoba, 2016, \href{https://mspace.lib.umanitoba.ca/xmlui/handle/1993/32077}{https://mspace.lib.umanitoba.ca/xmlui/handle/1993/32077}
    
%\bibitem{Mezei}
%    F.~Mezei, Communications on Physics, {\bf 773} 81-85, (1976)

%\bibitem{Seo2008}
%    P.-N.~Seo, {\it et al.},  Phys. Rev. ST Accel. Beams, {\bf 11}, 8 084701, (2008)

\bibitem{Csoto97}
    A.~Csoto, B.~Gibson, and G.~L.~Payne, Phys. Rev. C, {\bf 56}, 533 - 631, (1997)

\bibitem{MSCHW}
    M.~Gericke {\it et al.}, Phys. Rev. C {\bf 78}, 044003 (2008)


%\bibitem{WOLFS}
%    F.~L.~H.~Wolfs {\it et al.}, Phys. Rev. Lett., {\bf 63}, 2721 - 2724, (1989)


%\bibitem{Balascuta2012137}
%    S.~Balascuta {it et al.}, Nucl. Instr. and Meth. A, {\bf 671}, 137 - 143, (2012)







\end{thebibliography}

%\bibliography{basename of .bib file}

\end{document}
%
% ****** End of file apstemplate.tex ******



